An Algebro-Geometric Approach to Twisted Indices of Supersymmetric Gauge Theories

This thesis studies the algebro-geometric aspects of supersymmetric abelian gauge theories in three dimensions. The supersymmetric vacua are demonstrated to exhibit a window phenomenon in Chern-Simons levels, which is analogous to the window phenomenon in quantum K-theory with level structures. This correspondence between three-dimensional gauge theories and quantum K-theory is investigated from the perspectives of semi-classical vacua, twisted chiral rings, and twisted indices. In particular, the twisted index admits an algebro-geometric interpretation as the supersymmetric index of an effective quantum mechanics. Via supersymmetric localisation, the contributions from both topological and vortex saddle points are shown to agree with the Jeffrey-Kirwan contour integral formula. The algebro-geometric construction of Chern-Simons contributions to the twisted index from determinant line bundles provides a natural connection with quantum K-theory.

==> eulervm/doc/latex/eulervm/manifest.txt <==
The following files constitute the Euler-VM bundle, version 4.0,
and must be distributed as a whole:

source/latex/eulervm:
eulervm.dtx
eulervm.ins
manifest.txt

source/latex/eulervm/fontinst:
Makefile
amsrel10.mtx
amsrel5.mtx
amsrel7.mtx
axis10.mtx
axis5.mtx
axis7.mtx
eubar10.mtx
eubar5.mtx
eubar7.mtx
euml.etx
eums.etx
eumx.etx
fontevm.tex
unsetams.mtx
unseteus.mtx
unsetex.mtx

tex/latex/eulervm:
eulervm.sty
uzeuex.fd
uzeur.fd
uzeus.fd

doc/latex/eulervm:
eulervm.pdf
manifest.txt

fonts/tfm/eulervm:
zeuex10.tfm
zeurb10.tfm
zeurb5.tfm
zeurb7.tfm
zeurm10.tfm
zeurm5.tfm
zeurm7.tfm
zeusb10.tfm
zeusb5.tfm
zeusb7.tfm
zeusm10.tfm
zeusm5.tfm
zeusm7.tfm

fonts/vf/eulervm:
zeuex10.vf
zeurb10.vf
zeurb5.vf
zeurb7.vf
zeurm10.vf
zeurm5.vf
zeurm7.vf
zeusb10.vf
zeusb5.vf
zeusb7.vf
zeusm10.vf
zeusm5.vf
zeusm7.vf

% finis


==> newpx/doc/ChangesInV1.4.txt <==
Files changed in Newpx as of version 1.4 (2019/09/09)

MATH

NewPXMI.{pfb,afm,tfm} : math italics, LPPL licensed (new)
NewPXBMI.{pfb,afm,tfm} : bold math italics, LPPL licensed (new)
NewPXMI_gnu.{pfb,afm,tfm} : math italics, GNU licensed (new)
NewPXBMI_gnu.{pfb,afm,tfm} : bold math italics, GNU licensed (new)
stsscr.{pfb,afm,tfm} : old STIX script alphabets OFL (new)
txmiaSTbb.{pfb,afm,tfm} : old STIX BBB alphabet OFL (new)
txbmiaSTbb.{pfb,afm,tfm} : old STIX bold BBB alphabet OFL (new)
px[b]miaX.{pfb,afm,tfm} : extended and modified px[b]mia
px[b]sys.{pfb,afm,tfm} : modified px[b]sys
zpl[b]mi.{tfm,vf} : letters
zpl[b[sy.{tfm,vf} : symbols
zpl[b]mia.{tfm,vf} : lettersA

TEXT

The npxsups*.tfm were completely revised so as to pass PDF/A-1b validation.
npxsups-Regular.{pfb,afm} LPPL (New)
npxsups-Italic.{pfb,afm} LPPL (New)
npxsups-Bold.{pfb,afm} LPPL (New)
npxsups-BoldItalic.{pfb,afm} LPPL (New)
npxsups_OT1.enc (New)
npxsups_T1.enc (New)
npxsups_LY1.enc (New)

The tfm files were generated using

afm2tfm npxsups-Regular -a -T npxsups_OT1.enc -v npxsups-Regular-ot1 npxsups-Regular-ot1
afm2tfm npxsups-Regular -a -T npxsups_T1.enc -v npxsups-Regular-t1 npxsups-Regular-t1
afm2tfm npxsups-Regular -a -T npxsups_LY1.enc -v npxsups-Regular-ly1 npxsups-Regular-ly1
afm2tfm npxsups-Italic -a -T npxsups_OT1.enc -v npxsups-Italic-ot1 npxsups-Italic-ot1
afm2tfm npxsups-Italic -a -T npxsups_T1.enc -v npxsups-Italic-t1 npxsups-Italic-t1
afm2tfm npxsups-Italic -a -T npxsups_LY1.enc -v npxsups-Italic-ly1 npxsups-Italic-ly1
afm2tfm npxsups-Bold -a -T npxsups_OT1.enc -v npxsups-Bold-ot1 npxsups-Bold-ot1
afm2tfm npxsups-Bold -a -T npxsups_T1.enc -v npxsups-Bold-t1 npxsups-Bold-t1
afm2tfm npxsups-Bold -a -T npxsups_LY1.enc -v npxsups-Bold-ly1 npxsups-Bold-ly1
afm2tfm npxsups-BoldItalic -a -T npxsups_OT1.enc -v npxsups-BoldItalic-ot1 npxsups-BoldItalic-ot1
afm2tfm npxsups-BoldItalic -a -T npxsups_T1.enc -v npxsups-BoldItalic-t1 npxsups-BoldItalic-t1
afm2tfm npxsups-BoldItalic -a -T npxsups_LY1.enc -v npxsups-BoldItalic-ly1 npxsups-BoldItalic-ly1
#
for f in npxsups*.vpl; do /bin/cp -fp $f ${f%.*}.pl; done
for f in npxsups*.pl; do pltotf $f ${f%.*}.tfm; done

MAP

newpx.map was revised to relect the changes above.

==> newpx/doc/MANIFEST-newpx.txt <==
This package contains slight extensions of the GUST TeXGyrePagella fonts, adding a full set of superior figures and letters. The newly generated type1 fonts are:

zplr.pfb
zplri.pfb
zplb.pfb
zplbi.pfb

from which all the newpxtext font metrics were derived. In addition, 6 glyphs from TeXGyrePagellaMath-Regular.otf were used to make two type1 fonts:

zplx-regular.pfb
zplx-bold.pfb

and these were used as ingredients in newpxmath.

Starting with version 1.24, the package also supplies the extended fonts in otf format:

TeXGyrePagellaX-Regular.otf
TeXGyrePagellaX-Bold.otf
TeXGyrePagellaX-Italic.otf
TeXGyrePagellaX-BoldItalic.otf


